QCardEst/QCardCorr: Quantum Cardinality Estimation and Correction

Cardinality estimation is an important part of query optimization in DBMS. We develop a Quantum Cardinality Estimation (QCardEst) approach using Quantum Machine Learning with a Hybrid Quantum-Classical Network. We define a compact encoding for turning SQL queries into a quantum state, which requires only qubits equal to the number of tables in the query. This allows the processing of a complete query with a single variational quantum circuit (VQC) on current hardware. In addition, we compare multiple classical post-processing layers to turn the probability vector output of VQC into a cardinality value. We introduce Quantum Cardinality Correction QCardCorr, which improves classical cardinality estimators by multiplying the output with a factor generated by a VQC to improve the cardinality estimation. With QCardCorr, we have an improvement over the standard PostgreSQL optimizer of 6.37 times for JOB-light and 8.66 times for STATS. For JOB-light we even outperform MSCN by a factor of 3.47.

==> data/20_43.csv <==
id,prediction,expected,factor,loss
0,5.740212917327881,6.5722825426940075,1.1450,0.6923394799232483
1,3.3218164443969727,2.1972245773362196,1.5118,1.2647067308425903
2,2.9974427223205566,3.8501476017100584,1.2845,0.727105438709259
3,4.289993762969971,2.772588722239781,1.5473,2.302518129348755
4,11.655656814575195,11.908690344280432,1.0217,0.06402602046728134
5,18.89396858215332,17.953589844587352,1.0524,0.8843111395835876
6,16.618776321411133,16.29963173268082,1.0196,0.10185366123914719
7,18.878690719604492,18.872021551077136,1.0004,4.448887557373382e-05
8,13.510479927062988,13.653787782040352,1.0106,0.02053709328174591
9,11.971318244934082,12.098576517741925,1.0106,0.016194675117731094
10,14.799656867980957,14.524366704091527,1.0190,0.07578485459089279
11,15.489143371582031,15.661400825388919,1.0111,0.029672620818018913
12,14.316018104553223,14.473873728631276,1.0110,0.024918513372540474
13,16.133747100830078,16.360141031815346,1.0140,0.05125454068183899
14,5.375680923461914,7.1098794630722715,1.3226,3.0074446201324463
15,13.406429290771484,9.489561753510097,1.4128,15.341849327087402
16,4.816645622253418,3.4965075614664802,1.3776,1.7427642345428467
17,7.62164306640625,7.1098794630722715,1.0720,0.26190194487571716
18,19.599639892578125,18.553309847136173,1.0564,1.094805359840393
19,14.684828758239746,15.326978797274666,1.0437,0.41235652565956116
20,13.91163444519043,13.452675249311879,1.0341,0.21064390242099762
21,17.033634185791016,16.881429356983435,1.0090,0.023166213184595108
22,16.024072647094727,16.40746340185554,1.0239,0.14698821306228638
23,14.892539978027344,15.308606321166383,1.0279,0.17311105132102966
24,14.322603225708008,13.58558279584493,1.0543,0.5431991815567017
25,14.844925880432129,15.403406090610076,1.0376,0.31190019845962524
26,14.038993835449219,14.138526955181987,1.0071,0.009906833991408348
27,16.890798568725586,15.981132433496363,1.0569,0.827492356300354
28,15.54095458984375,14.870941821786811,1.0451,0.4489167034626007
29,18.426589965820312,17.85795467660877,1.0318,0.3233468234539032
30,7.536808967590332,8.875287128108384,1.1776,1.7915235757827759
31,9.141631126403809,9.554071910278985,1.0451,0.17010778188705444
32,16.60934829711914,17.26037809827376,1.0392,0.4238395094871521
33,12.324736595153809,11.23109291730734,1.0974,1.1960575580596924
34,4.324899673461914,4.276666119016055,1.0113,0.00232647149823606
35,11.929025650024414,12.630330066817475,1.0588,0.49182790517807007
36,13.162593841552734,14.467572688574585,1.0991,1.7029685974121094
37,13.06889533996582,11.923577099765692,1.0961,1.3117533922195435
38,13.97295093536377,14.992085546434758,1.0729,1.0386351346969604
39,14.65810775756836,13.858343010159459,1.0577,0.6396234631538391
40,20.2601318359375,20.054959162430304,1.0102,0.04209616035223007
41,18.669267654418945,19.147158831567985,1.0256,0.2283806949853897
42,19.926652908325195,20.253746607160313,1.0164,0.10698991268873215
43,15.701719284057617,15.869240111416893,1.0107,0.028063125908374786
44,14.84117317199707,14.420431806078811,1.0292,0.1770230531692505
45,14.885258674621582,14.892590343964196,1.0005,5.3755997214466333e-05
46,16.128570556640625,16.616559663870753,1.0303,0.23813368380069733
47,16.845293045043945,17.02133360476302,1.0105,0.03099031001329422
48,18.020305633544922,18.7007160366637,1.0378,0.46295830607414246
49,18.771785736083984,18.32251497282531,1.0245,0.2018437534570694
50,16.889955520629883,18.833980500891435,1.1151,3.779233455657959
51,15.514141082763672,18.24890809526411,1.1763,7.4789557456970215
52,12.392557144165039,12.717320180279208,1.0262,0.10547120124101639
53,12.737286567687988,12.635296597068619,1.0081,0.010401908308267593
54,13.78696060180664,13.397806356783805,1.0290,0.15144117176532745
55,16.103893280029297,15.92876990197958,1.0110,0.030668139457702637
56,16.041982650756836,15.436996796938502,1.0392,0.36600828170776367
57,20.878530502319336,21.025449418652027,1.0070,0.021585267037153244
58,12.304790496826172,12.164912052025086,1.0115,0.01956593059003353
59,22.67807388305664,22.97847740248224,1.0132,0.09024231880903244
60,20.04850196838379,20.015906013573723,1.0016,0.001062537543475628
61,17.082944869995117,17.29229714516451,1.0123,0.043828465044498444
62,17.864931106567383,18.216052263447946,1.0197,0.12328658998012543
63,17.962186813354492,17.752866790257837,1.0118,0.04381489008665085
64,9.722282409667969,9.85250999777126,1.0134,0.01695934310555458
65,16.940101623535156,17.100863885429924,1.0095,0.025844674557447433
66,16.430932998657227,16.57638139314339,1.0089,0.02115532010793686
67,13.572391510009766,13.880826277005298,1.0227,0.09513182938098907
68,12.816454887390137,12.499383844677972,1.0254,0.10053399205207825
69,19.61839485168457,19.36996212235405,1.0128,0.06171853840351105


==> data/distro.csv <==
n, card, logCard
1,9,2.1972
2,16,2.7726
3,33,3.4965
4,47,3.8501
5,72,4.2767
6,715,6.5723
7,1224,7.1099
8,1224,7.1099
9,7153,8.8753
10,13221,9.4896
11,14102,9.5541
12,19006,9.8525
13,75440,11.231
14,1.4855e+05,11.909
15,1.5078e+05,11.924
16,1.7962e+05,12.099
17,1.9194e+05,12.165
18,2.6817e+05,12.499
19,3.0569e+05,12.63
20,3.0721e+05,12.635
21,3.3347e+05,12.717
22,6.5856e+05,13.398
23,6.957e+05,13.453
24,7.9459e+05,13.586
25,8.5068e+05,13.654
26,1.0438e+06,13.858
27,1.0675e+06,13.881
28,1.3813e+06,14.139
29,1.8311e+06,14.42
30,1.9195e+06,14.468
31,1.9316e+06,14.474
32,2.0317e+06,14.524
33,2.8732e+06,14.871
34,2.9361e+06,14.893
35,3.2432e+06,14.992
36,4.4509e+06,15.309
37,4.5334e+06,15.327
38,4.8934e+06,15.403
39,5.0606e+06,15.437
40,6.3337e+06,15.661
41,7.7969e+06,15.869
42,8.2752e+06,15.929
43,8.72e+06,15.981
44,1.1991e+07,16.3
45,1.2739e+07,16.36
46,1.3356e+07,16.407
47,1.5814e+07,16.576
48,1.6462e+07,16.617
49,2.1454e+07,16.881
50,2.4676e+07,17.021
51,2.6718e+07,17.101
52,3.1339e+07,17.26
53,3.2356e+07,17.292
54,5.1283e+07,17.753
55,5.6965e+07,17.858
56,6.2682e+07,17.954
57,8.1495e+07,18.216
58,8.4217e+07,18.249
59,9.065e+07,18.323
60,1.1418e+08,18.553
61,1.3232e+08,18.701
62,1.5118e+08,18.834
63,1.5704e+08,18.872
64,2.0678e+08,19.147
65,2.5839e+08,19.37
66,4.9294e+08,20.016
67,5.1258e+08,20.055
68,6.253e+08,20.254
69,1.3528e+09,21.025
70,9.5373e+09,22.978


==> data/job-light_imdb-small.csv <==
errs,est_cards,true_cards,query_dur_ms
7.380419580419581,5277,715,0.8771419525146484
3.3333333333333335,30,9,0.5562305450439453
5.787234042553192,272,47,0.4947185516357422
2.8125,45,16,0.48041343688964844
1.3100261188001507,194607,148552,0.4780292510986328
1.539563480582026,40714340,62682311,0.47278404235839844
1.0742446448708545,11161869,11990578,0.4837512969970703
1.1977486100190167,131114024,157041640,0.47278404235839844
1.3219287286017976,643512,850677,0.4794597625732422
1.363837234906871,131699,179616,0.4680156707763672
1.15329085361527,1761625,2031666,0.4696846008300781
1.348488790817931,8540972,6333736,0.4725456237792969
1.097193662547861,2119370,1931628,0.4680156707763672
1.0332742736204834,13162385,12738520,0.4723072052001953
1.0032786885245901,1220,1224,0.48065185546875
1.3083621969322117,10105,13221,0.46825408935546875
2.357142857142857,14,33,0.4673004150390625
6.963235294117647,8523,1224,0.5118846893310547
1.0268026553458098,117243040,114182642,0.4749298095703125
1.5079591112406168,3006303,4533382,0.47135353088378906
8.91775729686078,78013,695701,0.47469139099121094
1.3226408867729098,16220703,21454165,0.47898292541503906
1.6953529200885187,22642842,13355828,0.4699230194091797
1.6956214909816163,7546962,4450853,0.47016143798828125
1.0650340249118382,746071,794591,0.46896934509277344
1.0511037960273009,4655525,4893440,0.4687309265136719
2.1917623261767276,3027455,1381288,0.4684925079345703
1.4484789682072994,6020124,8720023,0.47016143798828125
2.6688024165120896,1076593,2873214,0.48804283142089844
1.1996300663137078,47485808,56965403,0.47016143798828125
1.2812805815741646,9165,7153,0.46563148498535156
2.091263650546022,29491,14102,0.4706382751464844
1.3975874492992604,22423736,31339132,0.4684925079345703
1.4986081654294803,113055,75440,0.47206878662109375
5.402777777777778,389,72,0.4684925079345703
1.4838382549698879,453596,305691,0.46944618225097656
1.2466212222959712,1539758,1919495,0.47707557678222656
1.3848400518006228,108879,150780,0.47087669372558594
1.0114983288001824,3206379,3243247,0.47206878662109375
1.1867310874211867,1238666,1043763,0.4703998565673828
1.9666799993938848,1008072576,512575801,0.4673004150390625
2.097848373719628,433789984,206778521,0.4665851593017578
2.0588122628705934,1287381120,625302823,0.4696846008300781
1.1510673565453873,8974787,7796926,0.46944618225097656
1.3953382323707832,2555015,1831108,0.47278404235839844
1.9604968234998006,5756201,2936093,0.4756450653076172
1.374440799936435,22625918,16461908,0.4703998565673828
4.547752998980661,112219448,24675801,0.4718303680419922
4.438905887166936,587345600,132317651,0.469207763671875
2.39867528976492,217439584,90649862,0.4839897155761719
1.4073455092422442,107421960,151179813,0.4639625549316406
1.1146840529772934,93875416,84217062,0.4775524139404297
1.6496248583097932,550107,333474,0.4677772521972656
1.7639553013707103,541910,307213,0.4742145538330078
1.6206266124268667,1067275,658557,0.46372413635253906
1.6166638990206441,5118670,8275169,0.46896934509277344
1.6517923064419366,3063706,5060606,0.4684925079345703
2.365548377576325,3200136448,1352809555,0.4718303680419922
2.996783612034912,64047,191935,0.46253204345703125
1.7772166351164054,16949867520,9537310863,0.47087669372558594
2.3866230917528832,206544528,492943940,0.46515464782714844
1.1658157980093247,27753598,32355583,0.4706382751464844
1.216464611695614,66993320,81495003,0.4725456237792969
1.256865122710098,40802184,51282842,0.4744529724121094
2.9535936020204145,56136,19006,0.46825408935546875
1.8152330823471479,14719004,26718423,0.47588348388671875
1.67214701216064,9457068,15813608,0.4818439483642578
1.1831881359313692,902220,1067496,0.47516822814941406
1.2860365735423533,344879,268172,0.4665851593017578
1.8630816377551385,138687008,258385218,0.46563148498535156

